Sensing-Constrained LQG Control

Linear-Quadratic-Gaussian (LQG) control is concerned with the design of an optimal controller and estimator for linear Gaussian systems with imperfect state information. Standard LQG assumes the set of sensor measurements, to be fed to the estimator, to be given. However, in many problems, arising in networked systems and robotics, one may not be able to use all the available sensors, due to power or payload constraints, or may be interested in using the smallest subset of sensors that guarantees the attainment of a desired control goal. In this paper, we introduce the sensing-constrained LQG control problem, in which one has to jointly design sensing, estimation, and control, under given constraints on the resources spent for sensing. We focus on the realistic case in which the sensing strategy has to be selected among a finite set of possible sensing modalities. While the computation of the optimal sensing strategy is intractable, we present the first scalable algorithm that computes a near-optimal sensing strategy with provable sub-optimality guarantees. To this end, we show that a separation principle holds, which allows the design of sensing, estimation, and control policies in isolation. We conclude the paper by discussing two applications of sensing-constrained LQG control, namely, sensing-constrained formation control and resource-constrained robot navigation.

==> code/lib/c130_v1/license.txt <==
Copyright (c) 2016, Chad Greene
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.


==> code/lib/ellipsoids_112_lite/ellipsoids/COPYRIGHT.txt <==
Ellipsoidal Toolbox Copyright


Copyright (c) 2004-2009 The Regents of the University of California. All rights reserved.
Permission is hereby granted, without written agreement and without license or royalty
fees, to use, copy, modify, and distribute this software and its documentation for any
purpose, provided that the above copyright notice and the following two paragraphs appear
in all copies of this software.

IN NO EVENT SHALL THE UNIVERSITY OF CALIFORNIA BE LIABLE TO ANY PARTY FOR DIRECT, INDIRECT,
SPECIAL, INCIDENTAL, OR CONSEQUENTIAL DAMAGES ARISING OUT OF THE USE OF THIS SOFTWARE AND
ITS DOCUMENTATION, EVEN IF THE UNIVERSITY OF CALIFORNIA HAS BEEN ADVISED OF THE POSSIBILITY
OF SUCH DAMAGE.

THE UNIVERSITY OF CALIFORNIA SPECIFICALLY DISCLAIMS ANY WARRANTIES, INCLUDING, BUT NOT
LIMITED TO, THE IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE.
THE SOFTWARE PROVIDED HEREUNDER IS ON AN "AS IS" BASIS, AND THE UNIVERSITY OF CALIFORNIA
HAS NO OBLIGATION TO PROVIDE MAINTENANCE, SUPPORT, UPDATES, ENHANCEMENTS, OR MODIFICATIONS.



==> code/lib/ellipsoids_112_lite/ellipsoids/README.txt <==
Ellipsoidal Toolbox
    http://code.google.com/p/ellipsoids/


The Ellipsoidal Toolbox is a standalone set of easy-to-use configurable
MATLAB routines to perform operations with ellipsoids and hyperplanes
of arbitrary dimensions. It computes the external and internal ellipsoidal
approximations of geometric (Minkowski) sums and differences of ellipsoids,
intersections of ellipsoids and intersections of ellipsoids with halfspaces;
distances between ellipsoids, between ellipsoids and hyperplanes;
and projections onto given subspaces.

Ellipsoidal methods are used to compute forward and backward reach sets
of continuous- and discrete-time piecewise affine systems.
Forward and backward reach sets can be also computed for piece-wise linear
systems with disturbances.
It can be verified if computed reach sets intersect with given ellipsoids
and hyperplanes.

The toolbox provides efficient plotting routines for ellipsoids, hyperplanes
and reach sets.

Required software: MATLAB 6.5 (or higher).





What's new
----------
06/06/2009: version 1.1.2
            * Bug fixes.

11/01/2008: Version 1.1.1
            * Bug fixes in distance and containment functions.
            * Updated manual.

12/10/2006: Version 1.1
            * New operations with ellipsoids.
            * Maxmin and minmax reach sets for discrete-time systems with
              disturbances.
            * Numerous bug fixes.

01/23/2006: Version 1.03
            * Proper documentation.
            * Minor bug fixes.

11/01/2005: Version 1.02
            * Added the interface to the Multi-Parametric Toolbox (MPT).
              The following functions now accept polytope object of MPT
              as parameter:
               - ellipsoid/distance,
               - ellipsoid/intersect,
               - reach/intersect,
               - ellipsoid/intersection_ea,
               - ellipsoid/intersection_ia,
               - ellipsoid/isinside.
              New functions are:
               - polytope2hyperplane - converts polytope object of MPT to array
                                       of hyperplanes,
               - hyperplane2polytope - converts array of hyperplanes into
                                       the polytope object.
            * New configuration parameter added to ellipsoids_init.m:
               - sdpsettings - settings used by YALMIP.

10/01/2005: Version 1.01
            * Fixed a bug in ellipsoid constructor which sometimes allowed
              nonsymmetric matrices.
            * Fixed minor bugs in ell_demo1 and ell_demo3.
            * Got rid of dependence on GLOPTIPOLY. Now we use YALMIP as 
              optimization package. YALMIP supports variety of solvers.
              Our default is SeDuMi, but the user can choose whatever
              he/she likes best.
              YALMIP is used in the following functions:
               - ellipsoid/intersect,
               - ellipsoid/isinside,
               - ellipsoid/intersection_ia.





Installation
------------

1. If you have a previous version of Ellipsoidal Toolbox installed,
   remove it completely.

2. Download the Ellipsoidal Toolbox.

3. Unzip the file 'ellipsoids_111.zip' or 'ellipsoids_111_lite.zip'
   into the directory where you want your toolbox to be.

4. Read the 'COPYRIGHT.txt' file.

5. In your MATLAB command window change the working directory to the one
   where you unzipped the distribution file and type:

    >> install

6. At this point, the directory tree of the Ellipsoidal Toolbox is added
   to the MATLAB path list. In order to save the updated path list,
   in your MATLAB window menu go to 'File' --> 'Set Path...' and click 'Save'.

7. All done. If you do not know what to do next, please, read the next section.





Quick start
-----------

Currently there is no proper documentation for the Ellipsoidal Toolbox.
To get an idea how to start using the toolbox after the installation,
in the MATLAB command window type:

 >> ell_demo1

This will produce a short tutorial-demo for the ellipsoidal calculus functions.

 >> ell_demo2

This demo explains how to plot ellipsoids and hyperplanes.

 >> ell_demo3

The third demo shows how to co compute forward and backward reach sets
for different types of linear systems.

To obtain a list of functions dealing with ellipsoids, type

 >> help ellipsoid/contents;

with hyperplanes, type:

 >> help hyperplane/contents;

with linear systems and reachability, type:

 >> help linsys/contents
and
 >> help reach/contents

For information about particular function, type:

 >> help _function_

Final remark.
Computation and plotting within the Ellipsoidal Toolbox use the parameters
described in the global structure 'ellOptions'. This structure is initialized
automatically when you start using the toolbox. To configure these parameters,
edit the file ~ellipsoids/ellipsoids_init.m, then in MATLAB command window
type:

 >> clear global ellOptions

in order for the changes to take effect.
Another way to modify these parameters, is to access the fields of 'ellOptions'
structure directly from your MATLAB program and/or MATLAB command line.





Known bugs and limitations
--------------------------

* Currently, there is no proper way of expressing empty reach sets that can
  occur in the reachability analysis of systems with disturbances.





Software used by Ellipsoidal Toolbox
------------------------------------

* YALMIP - high-level package for rapid optimization code development:
  control.ee.ethz.ch/~joloef/yalmip.php

* SeDuMi - SDP solver:
  sedumi.mcmaster.ca





Related links
-------------

* Multi-Parametric Toolbox (MPT):
  control.ee.ethz.ch/~mpt

* Ellipsoidal calculus based on propagation and fusion:
  www-iri.upc.es/people/ros/ellipsoids.html

* Geometric Bounding Toolbox (GBT):
  www.sysbrain.com/gbt

* Level Set Toolbox:
  www.cs.ubc.ca/~mitchell/ToolboxLS

* Polyhedral Hybrid Automaton Verifier (PHAVer):
  www.cs.ru.nl/~goranf

* CheckMate - hybrid system verification toolbox for MATLAB:
  www.ece.cmu.edu/~webk/checkmate





For questions and bug reports,
please, contact Alex Kurzhanskiy <alexk at lihodeev dot com>.



==> code/lib/ellipsoids_112_lite/license.txt <==
Copyright (c) 2004-2011, Alex Kurzhanskiy
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.

